Expressando Atributos N\~ao-Funcionais em Workflows Cient\'ificos

In this paper we present OSC, a scientific workflow specification language based on software architecture principles. In contrast with other approaches, OSC employs connectors as first-class constructs. In this way, we leverage reusability and compositionality in the workflow modeling process, specially in the configuration of mechanisms that manage non-functional attributes.

==> fragblasta.txt <==
Component fragblastaUsePsipred : VarreduraDeParametros, BaixaGranularidade = new VarreduraDeParametros, BaixaGranularidade 
extended with{
	Port fsize : PortaOPM, Bifurcacao, Entrada, DependenciaDados = new Entrada, Bifurcacao, DependenciaDados, PortaOPM 
	extended with{
		Property dado = enumeracao;
		//... outras propriedades da porta
	}
	Port blastaOUT : Juncao, DependenciaDados, Saida, PortaOPM = new Saida, Juncao, PortaOPM, DependenciaDados 
	extended with{
		Property dado = dir;
		Property tipo_juncao = include;
		//... outras propriedades da porta
	}
	//... outras portas
	
	Property exec_seq = false;
	Property versao = {``black'',``orange''};
	Representation fragblastaUsePsipred0_Rep = {
		System fragblastaUsePsipred0_Rep : osc7 = new osc7 extended with{
			Component fragBlastaPsi : Executavel = new Executavel extended with{
				Port fsize : Entrada, DependenciaDados = new Entrada, DependenciaDados extended with{
					Property dado = inteiro;
					//...outras propriedades da porta
				}
				Port blastaOut : DependenciaDados, Saida = new Saida, DependenciaDados extended with{
					Property dado = arq;
					//...outras propriedades da porta
				}
				//... outras portas
				//... propriedades do executavel
			}
		}
		Bindings {
			fsize to fragBlastaPsi.fsize;
			blastaOUT to fragBlastaPsi.blastaOut;
			//... outros mapeamentos
		}
	}
}
